A Unified Scalar-Field Mechanism for the $H_0$, $S_8$ and Evolving Dark-Energy Tensions

We propose a unified scalar-field framework that addresses, within standard general relativity, three current cosmological anomalies: the $H_0$ tension, the mild preference for reduced late-time clustering ($S_8$), and recent indications of evolving dark energy. The model contains a single minimally coupled canonical scalar field evolving in a smooth potential composed of a localized bump superimposed on an exponential tail. The bump generates a transient pre-recombination energy injection that increases the expansion rate before last scattering, reduces the sound horizon, and shifts the CMB-inferred value of $H_0$ upward. After the field is released, its energy density rapidly redshifts through a kination-like phase, ensuring that the early modification does not persist as an unwanted late-time contribution. At low redshift, the exponential tail drives quintessence-like evolution, naturally yielding $w_0>-1$ and $w_a<0$ while suppressing linear structure growth and moving $S_8$ in the observationally preferred direction. The analysis shows explicitly how this smooth single-field potential can produce the required sequence of early enhancement, rapid dilution, and late-time thawing behavior.

==> numerics/bao_profile.csv <==
lambda,Omega_m,alpha_c_over_H0rd,chi2
0.000000000000000000e+00,2.970192396834684945e-01,2.951895925428909706e+01,1.055175479554796958e+01
5.000000000000000278e-02,2.970411961018722402e-01,2.952094225922999726e+01,1.054362749049459680e+01
1.000000000000000056e-01,2.971078948771524453e-01,2.952691202312220398e+01,1.051933389651893513e+01
1.500000000000000222e-01,2.972191246727291514e-01,2.953687944080877159e+01,1.047914049435090789e+01
2.000000000000000111e-01,2.973743783692092690e-01,2.955084476954921513e+01,1.042349639324748978e+01
2.500000000000000000e-01,2.975746388946065579e-01,2.956884452109026640e+01,1.035304108863038053e+01
3.000000000000000444e-01,2.978191954798129482e-01,2.959091025031034405e+01,1.026861384469152405e+01
3.500000000000000333e-01,2.981091260234625673e-01,2.961708683756604543e+01,1.017127045265203300e+01
4.000000000000000222e-01,2.984441563220437965e-01,2.964741742125846713e+01,1.006229895580228906e+01
4.500000000000000111e-01,2.988240894002572867e-01,2.968194723633092025e+01,9.943243610849684444e+00
5.000000000000000000e-01,2.992501191879120004e-01,2.972076400425384435e+01,9.815931386056179875e+00
5.500000000000000444e-01,2.997218871886221381e-01,2.976392498197555980e+01,9.682506268000565797e+00
6.000000000000000888e-01,3.002399018050937451e-01,2.981152357999564728e+01,9.545466976635125889e+00
6.500000000000000222e-01,3.008053352796821178e-01,2.986367506834078611e+01,9.407715890274330306e+00
7.000000000000000666e-01,3.014176142954156923e-01,2.992045193518623947e+01,9.272618665209467537e+00
7.500000000000000000e-01,3.020783872188637642e-01,2.998202572772099117e+01,9.144061060961659493e+00
8.000000000000000444e-01,3.027879105927675507e-01,3.004850086961616284e+01,9.026546654404510761e+00
8.500000000000000888e-01,3.035462994262982939e-01,3.012004079219991581e+01,8.925275507119128093e+00
9.000000000000000222e-01,3.043562509762115509e-01,3.019684462169957939e+01,8.846274027843898935e+00
9.500000000000000666e-01,3.052176878359959544e-01,3.027908467962722128e+01,8.796526614275054001e+00
1.000000000000000000e+00,3.061328950809190652e-01,3.036701598038101579e+01,8.784146487800851943e+00
1.050000000000000044e+00,3.071033888551448765e-01,3.046088211647437305e+01,8.818583513619932646e+00
1.100000000000000089e+00,3.081302250141776944e-01,3.056093811364302582e+01,8.910869974024834050e+00
1.150000000000000133e+00,3.092194508955821153e-01,3.066758169271423995e+01,9.073933795241181599e+00
1.200000000000000178e+00,3.103679572429287048e-01,3.078105201179932138e+01,9.322969078618029926e+00
1.250000000000000000e+00,3.115856957009552897e-01,3.090188150321428040e+01,9.675924202037514021e+00
1.300000000000000044e+00,3.128749321389159843e-01,3.103049865435122356e+01,1.015408745289819947e+01
1.350000000000000089e+00,3.142435608443475137e-01,3.116745096278882343e+01,1.078281392232399050e+01
1.400000000000000133e+00,3.156977235446610242e-01,3.131333784579016211e+01,1.159252487235888829e+01
1.450000000000000178e+00,3.172507921195104053e-01,3.146889283738397580e+01,1.261986646137533086e+01
1.500000000000000000e+00,3.189175245444342277e-01,3.163491945887271228e+01,1.390930280890403914e+01


==> numerics/benchmark_bao_predictions.csv <==
z,observed,sigma,predicted
2.949999999999999845e-01,7.942000000000000171e+00,7.499999999999999722e-02,7.943675701823089241e+00
5.100000000000000089e-01,1.358799999999999919e+01,1.670000000000000095e-01,1.329725696917814481e+01
5.100000000000000089e-01,2.186299999999999955e+01,4.249999999999999889e-01,2.225129306248742367e+01
7.059999999999999609e-01,1.735099999999999909e+01,1.769999999999999907e-01,1.741228667362838323e+01
7.059999999999999609e-01,1.945499999999999829e+01,3.300000000000000155e-01,1.979328873137575329e+01
9.340000000000000524e-01,2.157600000000000051e+01,1.519999999999999962e-01,2.163640636252042881e+01
9.340000000000000524e-01,1.764099999999999824e+01,1.930000000000000049e-01,1.732780582947401982e+01
1.320999999999999952e+00,2.760099999999999909e+01,3.180000000000000049e-01,2.766429068282156933e+01
1.320999999999999952e+00,1.417600000000000016e+01,2.210000000000000020e-01,1.398544067634074928e+01
1.483999999999999986e+00,3.051200000000000045e+01,7.600000000000000089e-01,2.984897300416305299e+01
1.483999999999999986e+00,1.281700000000000017e+01,5.160000000000000142e-01,1.284371185360292600e+01
2.330000000000000071e+00,3.898799999999999955e+01,5.310000000000000275e-01,3.877576568977482907e+01
2.330000000000000071e+00,8.631999999999999673e+00,1.010000000000000064e-01,8.673330409649800288e+00


==> numerics/benchmark_metrics.json <==
{
  "H0": 70.0,
  "h": 0.7,
  "Omega_m0": 0.306,
  "Omega_b0": 0.045653061224489803,
  "Omega_r0": 8.537563490171405e-05,
  "omega_b": 0.02237,
  "lambda": 0.9897726,
  "A": 3850000000.0,
  "sigma_over_Mpl": 0.194,
  "phi_c_over_Mpl": 0.037251081583455636,
  "V0_over_3Mpl2H02": 3.84640272717654,
  "initial_phi_over_Mpl": 0.1358,
  "initial_offset_sigma": 0.7,
  "phi0_over_Mpl": 1.81246356108834,
  "peak_z": 3500.624437013081,
  "peak_Omega_phi": 0.15087780432569814,
  "curvature_estimate_fraction": 0.11290800003097382,
  "rd_Mpc": 141.113139815412,
  "alpha_c_over_H0rd": 30.34975627076401,
  "w0": -0.8436828358972049,
  "wa_local": -0.1763733768311848,
  "growth_ratio_today": 0.9695992805733338,
  "sigma8_model": 0.7863450165449738,
  "S8_model": 0.7941695377852374,
  "DESY6_shear_S8": 0.798,
  "DESY6_shear_plus": 0.014,
  "DESY6_shear_minus": 0.015,
  "BAO_chi2_full_benchmark": 9.484723679001743,
  "BAO_late_best_lambda": 1.0,
  "BAO_late_best_Omega_m": 0.30613289508091907,
  "BAO_late_best_alpha": 30.367015980381016,
  "BAO_late_best_chi2": 8.784146487800852,
  "BAO_LCDM_chi2": 10.55175479554797,
  "BAO_delta_chi2_late_vs_LCDM": 1.7676083077471176
}
